Invasion, polymorphic equilibria and fixation of a mutant social allele in group structured populations

Stable mixtures of cooperators and defectors are often seen in nature. This fact is at odds with predictions based on linear public goods games under weak selection. That model implies fixation either of cooperators or of defectors, and the former scenario requires a level of group relatedness larger than the cost/benefit ratio, being therefore expected only if there is either kin recognition or a very low cost/benefit ratio, or else under stringent conditions with low gene flow. This motivated us to study here social evolution in a large class of group structured populations, with arbitrary multi-individual interactions among group members and random migration among groups. Under the assumption of weak selection, we analyze the equilibria and their stability. For some significant models of social evolution with non-linear fitness functions, including contingent behavior in iterated public goods games and threshold models, we show that three regimes occur, depending on the migration rate among groups. For sufficiently high migration rates, a rare cooperative allele A cannot invade a monomorphic population of asocial alleles N. For sufficiently low values of the migration rate, allele A can invade the population, when rare, and then fixate, eliminating N. For intermediate values of the migration rate, allele A can invade the population, when rare, producing a polymorphic equilibrium, in which it coexists with N. The equilibria and their stability do not depend on the details of the population structure. The levels of migration (gene flow) and group relatedness that allow for invasion of the cooperative allele leading to polymorphic equilibria with the non-cooperative allele are common in nature.

==> FIGS/BGBfigs/resBGB.dat <==
n = 18 b= 2.0 c T= 10.0 tau= 4
R_s= 0.147387911456 m_s= 0.130065917969
R_f= 0.314787790868 m_f= 0.0554809570312

n = 18 b= 4.0 c T= 10.0 tau= 4
R_s= 0.0615842354439 m_s= 0.264099121094
R_f= 0.174808699006 m_f= 0.109924316406

n = 18 b= 2.0 c T= 100.0 tau= 4
R_s= 0.0374514343759 m_s= 0.358215332031
R_f= 0.218835691638 m_f= 0.0864868164062

n = 18 b= 4.0 c T= 100.0 tau= 4
R_s= 0.0220221689401 m_s= 0.462951660156
R_f= 0.157795171634 m_f= 0.121765136719

n = 18 b= 2.0 c T= 1000.0 tau= 4
R_s= 0.0153277987841 m_s= 0.532165527344
R_f= 0.199185033763 m_f= 0.0958862304688

n = 18 b= 4.0 c T= 1000.0 tau= 4
R_s= 0.00957218516263 m_s= 0.615051269531
R_f= 0.153992725538 m_f= 0.124694824219

n = 18 b= 2.0 c T= 10.0 tau= 12
R_s= 0.408798182416 m_s= 0.0379028320312
R_f= 0.110673865383 m_f= 0.168518066406

n = 18 b= 4.0 c T= 10.0 tau= 12
R_s= 0.264603479838 m_s= 0.0692749023438
R_f= 0.0539556809353 m_f= 0.288269042969

n = 18 b= 2.0 c T= 100.0 tau= 12
R_s= 0.197080392416 m_s= 0.0969848632812
R_f= 0.0523529360181 m_f= 0.293884277344

n = 18 b= 4.0 c T= 100.0 tau= 12
R_s= 0.148849242631 m_s= 0.128845214844
R_f= 0.0324366971841 m_f= 0.386535644531

n = 18 b= 2.0 c T= 1000.0 tau= 12
R_s= 0.120449269418 m_s= 0.156555175781
R_f= 0.042557667851 m_f= 0.333312988281

n = 18 b= 4.0 c T= 1000.0 tau= 12
R_s= 0.0965950012733 m_s= 0.188781738281
R_f= 0.0281647755835 m_f= 0.414489746094


==> FIGS/IPGfigs/resIPG.dat <==
n = 10 B= 3.0 T= 1.0 a= 4
R_s= 0.333426548715 m_s= 0.0870971679688
R_f= 0.333426548715 m_f= 0.0870971679688


n = 10 B= 3.0 T= 10.0 a= 4
R_s= 0.148461908398 m_s= 0.202819824219
R_f= 0.276050794074 m_f= 0.109924316406


n = 10 B= 3.0 T= 100.0 a= 4
R_s= 0.0677895654879 m_s= 0.351135253906
R_f= 0.27187945086 m_f= 0.111877441406


n = 18 B= 3.0 T= 1.0 a= 4
R_s= 0.333268391584 m_s= 0.0513305664062
R_f= 0.333268391584 m_f= 0.0513305664062


n = 18 B= 3.0 T= 10.0 a= 4
R_s= 0.184354623728 m_s= 0.104064941406
R_f= 0.322172568462 m_f= 0.0537719726562


n = 18 B= 3.0 T= 100.0 a= 4
R_s= 0.135441121187 m_s= 0.140808105469
R_f= 0.32109894825 m_f= 0.0540161132812


n = 10 B= 3.0 T= 1.0 a= 6
R_s= 0.333426548715 m_s= 0.0870971679688
R_f= 0.333426548715 m_f= 0.0870971679688


n = 10 B= 3.0 T= 10.0 a= 6
R_s= 0.185740972527 m_s= 0.166198730469
R_f= 0.194763445735 m_f= 0.158874511719


n = 10 B= 3.0 T= 100.0 a= 6
R_s= 0.104694755628 m_s= 0.265808105469
R_f= 0.187055334621 m_f= 0.165100097656


n = 18 B= 3.0 T= 1.0 a= 6
R_s= 0.333268391584 m_s= 0.0513305664062
R_f= 0.333268391584 m_f= 0.0513305664062


n = 18 B= 3.0 T= 10.0 a= 6
R_s= 0.159259735845 m_s= 0.120666503906
R_f= 0.304255405702 m_f= 0.0580444335938


n = 18 B= 3.0 T= 100.0 a= 6
R_s= 0.0819468924289 m_s= 0.214904785156
R_f= 0.301838683228 m_f= 0.0586547851562


n = 50 B= 3.0 T= 1.0 a= 16
R_s= 0.332734649396 m_s= 0.0194702148438
R_f= 0.332734649396 m_f= 0.0194702148438


n = 50 B= 3.0 T= 10.0 a= 16
R_s= 0.170149125991 m_s= 0.0454711914062
R_f= 0.313759417788 m_f= 0.0211791992188


n = 50 B= 3.0 T= 100.0 a= 16
R_s= 0.0975729017851 m_s= 0.0813598632812
R_f= 0.311216383518 m_f= 0.0214233398438


n = 50 B= 3.0 T= 1000 a= 16
R_s= 0.06268709574 m_s= 0.122619628906
R_f= 0.311216383518 m_f= 0.0214233398438



==> FIGS/THRfigs/resTHR.dat <==
R_s= 0.0947024456775 m_s= 0.284973144531
R_f= 0.256374084298 m_f= 0.119567871094
n = 10 A= 10.0 Alin= 10.0 teta= 4


R_s= 0.0289806064651 m_s= 0.520568847656
R_f= 0.119458370812 m_f= 0.241271972656
n = 10 A= 100.0 Alin= 100.0 teta= 4


R_s= 0.32097329839 m_s= 0.0914916992188
R_f= 0.0478452739752 m_f= 0.421691894531
n = 10 A= 10.0 Alin= 10.0 teta= 8


R_s= 0.161517944903 m_s= 0.188659667969
R_f= 0.00955144191654 m_f= 0.703430175781
n = 10 A= 100.0 Alin= 100.0 teta= 8


n = 18 A= 10.0 Alin= 10.0 teta= 4
R_s= 0.0493477060179 m_s= 0.304992675781
R_f= 0.386086492498 m_f= 0.0414428710938


n = 18 A= 100.0 Alin= 100.0 teta= 4
R_s= 0.0144224746338 m_s= 0.543395996094
R_f= 0.221344190963 m_f= 0.0853881835938


n = 18 A= 10.0 Alin= 10.0 teta= 10
R_s= 0.212900908547 m_s= 0.0891723632812
R_f= 0.183526963636 m_f= 0.104553222656


n = 18 A= 100.0 Alin= 100.0 teta= 10
R_s= 0.10388082229 m_s= 0.177795410156
R_f= 0.086177485282 m_f= 0.206726074219

########################################

n = 10 A= 2.0 Alin= 2.0 teta= 4
R_s= 0.325725312557 m_s= 0.0897827148438
R_f= 0.571814071644 m_f= 0.0354614257812


n = 10 A= 11.0 Alin= 20.0 teta= 4
R_s= 0.0895448012785 m_s= 0.295837402344
R_f= 0.571814071644 m_f= 0.0354614257812


n = 10 A= 101.0 Alin= 200.0 teta= 4
R_s= 0.0288505943416 m_s= 0.521423339844
R_f= 0.571814071644 m_f= 0.0354614257812


n = 10 A= 301.0 Alin= 600.0 teta= 4
R_s= 0.017363191443 m_s= 0.612487792969
R_f= 0.571814071644 m_f= 0.0354614257812

##########################################


n = 30 A= 2.0 Alin= 2.0 teta= 10
R_s= 0.334800744406 m_s= 0.0315551757812
R_f= 0.61402215731 m_f= 0.0103149414062


n = 30 A= 11.0 Alin= 20.0 teta= 10
R_s= 0.115464356166 m_s= 0.107482910156
R_f= 0.61402215731 m_f= 0.0103149414062


n = 30 A= 101.0 Alin= 200.0 teta= 10
R_s= 0.0550543740608 m_s= 0.202453613281
R_f= 0.61402215731 m_f= 0.0103149414062


n = 30 A= 301.0 Alin= 600.0 teta= 10
R_s= 0.0417626447574 m_s= 0.247253417969
R_f= 0.61402215731 m_f= 0.0103149414062

##############################################


n = 10 A= 2.0 Alin= 2.0 teta= 8
R_s= 0.641756658206 m_s= 0.0267944335938
R_f= 0.221082314056 m_f= 0.140075683594


n = 10 A= 11.0 Alin= 20.0 teta= 8
R_s= 0.310521944838 m_s= 0.0953979492188
R_f= 0.221082314056 m_f= 0.140075683594


n = 10 A= 101.0 Alin= 200.0 teta= 8
R_s= 0.161160732739 m_s= 0.189025878906
R_f= 0.221082314056 m_f= 0.140075683594


n = 10 A= 301.0 Alin= 600.0 teta= 8
R_s= 0.122952304751 m_s= 0.236022949219
R_f= 0.221082314056 m_f= 0.140075683594

